Simultaneous microscopic imaging of thickness and refractive index of thin layers by heterodyne interferometric reflectometry (HiRef)

The detection of spatial or temporal variations in very thin samples has important applications in the biological sciences. For example, cellular membranes exhibit changes in lipid composition and order, which in turn modulate their function in space and time. Simultaneous measurement of thickness and refractive index would be one way to observe these variations, yet doing it noninvasively remains an elusive goal. Here we present a microscopic-imaging technique to simultaneously measure the thickness and refractive index of thin layers in a spatially resolved manner using reflectometry. The heterodyne-detected interference between a light field reflected by the sample and a reference field allows measurement of the amplitude and phase of the reflected field and thus determination of the complex reflection coefficient. Comparing the results with the simulated reflection of a thin layer under coherent illumination of high numerical aperture by the microscope objective, the refractive index and thickness of the layer can be determined. We present results on a layer of polyvinylacetate (PVA) with a thickness of approximately 80~nm. These results have a precision better than 10\% in the thickness and better than 1\% in the refractive index and are consistent within error with measurements by quantitative differential interference contrast (qDIC) and literature values. We discuss the significance of these results, and the possibility of performing accurate measurements on nanometric layers. Notably, the shot-noise limit of the technique is below 0.5~nm in thickness and 0.0005 in refractive index for millisecond measurement times.

==> PVA-1.dat <==
76.0	1.513
76.0	1.509
81.0	1.513

==> PVA-2.dat <==
67.0	1.511
79.0	1.496

==> PVA-3.dat <==
78.0	1.511
77.0	1.504
80.0	1.505
71.0	1.513

==> PVA-4.dat <==
81.0	1.513
83.0	1.514
80.0	1.511

==> PVArp-1.dat <==
0.7179	-2.723
0.7487	-2.566
0.7887	-2.651

==> PVArp-2.dat <==
0.8022	-3.08
0.6225	-2.459

==> PVArp-3.dat <==
0.7655	-2.512
0.7023	-2.542
0.7043	-2.402
0.808	-2.864

==> PVArp-4.dat <==
0.7765	-2.363
0.7804	-2.235
0.765	-2.407

==> corr.dat <==
76	72.4387677753377
76	74.9000223589358
67	75.8792311717657
79	75.8792311717657
78	55.327188289368
77	93.2289965851803
80	99.1496182102416
71	46.9793386417717
81	82.5484371402255
83	88.3216103340117
80	76.8357556105526

==> lt-peg.dat <==
0	2.33
1	2.324
2	2.325
3	2.327
4	2.328
5	2.325
6	2.316
7	2.3
8	2.284
9	2.273
10	2.252
11	2.219
12	2.195
13	2.181
14	2.166
15	2.159
16	2.158
17	2.149
18	2.14
19	2.132
20	2.127
21	2.133
22	2.147
23	2.163
24	2.173
25	2.175
26	2.175
27	2.177
28	2.179
29	2.184
30	2.19
31	2.194
32	2.197
33	2.195
34	2.191
35	2.191
36	2.198
37	2.2
38	2.203
39	2.206
40	2.202
41	2.196
42	2.188
43	2.179
44	2.168
45	2.154
46	2.137
47	2.12
48	2.105
49	2.086
50	2.061
51	2.038
52	2.018
53	2.012
54	2.039
55	2.117
56	2.274
57	2.528
58	2.898
59	3.35418530717959
60	3.91218530717959
61	4.59118530717959
62	5.14418530717959
63	5.48758530717959
64	5.67008530717959
65	5.75568530717959
66	5.78858530717959
67	5.79768530717959
68	5.79828530717959
69	5.79588530717959
70	5.79558530717959
71	5.79218530717959
72	5.78228530717959
73	5.76868530717959
74	5.75728530717959
75	5.75078530717959
76	5.74408530717959
77	5.73468530717959
78	5.72478530717959
79	5.71548530717959
80	5.71148530717959
81	5.71338530717959
82	5.71278530717959
83	5.70278530717959
84	5.68558530717959
85	5.66778530717959
86	5.65338530717959
87	5.64388530717959
88	5.63578530717959
89	5.62218530717959
90	5.60108530717959
91	5.57668530717959
92	5.55988530717959
93	5.55238530717959
94	5.54658530717959
95	5.54128530717959
96	5.53708530717959
97	5.53038530717959
98	5.52758530717959
99	5.52688530717959
100	5.52828530717959
101	5.53048530717959
102	5.53338530717959
103	5.53618530717959
104	5.53598530717959
105	5.52718530717959
106	5.51568530717959
107	5.51238530717959
108	5.51178530717959
109	5.50988530717959
110	5.50088530717959
111	5.49568530717959
112	5.49168530717959
113	5.48658530717959
114	5.48918530717959
115	5.49068530717959
116	5.49378530717959
117	5.49348530717959
118	5.48968530717959
119	5.49088530717959
120	5.49448530717959

==> lt-qDICeg.dat <==
0	-0.075753
1	-0.078688
2	-0.080939
3	-0.082145
4	-0.083361
5	-0.084586
6	-0.084783
7	-0.084992
8	-0.085513
9	-0.085124
10	-0.084489
11	-0.084571
12	-0.084521
13	-0.083621
14	-0.083252
15	-0.083222
16	-0.082225
17	-0.081568
18	-0.081454
19	-0.080610
20	-0.079185
21	-0.078419
22	-0.077584
23	-0.076018
24	-0.075120
25	-0.074264
26	-0.072379
27	-0.070861
28	-0.069802
29	-0.067814
30	-0.065560
31	-0.063781
32	-0.061120
33	-0.057395
34	-0.054109
35	-0.050320
36	-0.044957
37	-0.039769
38	-0.034773
39	-0.028905
40	-0.022997
41	-0.017543
42	-0.011550
43	-0.004615
44	0.002226
45	0.009969
46	0.018998
47	0.028195
48	0.037551
49	0.047535
50	0.057695
51	0.066499
52	0.074562
53	0.082015
54	0.087958
55	0.093354
56	0.099240
57	0.104765
58	0.109482
59	0.114071
60	0.117642
61	0.119580
62	0.121460
63	0.123336
64	0.124267
65	0.125161
66	0.126493
67	0.127150
68	0.127757
69	0.128832
70	0.129562
71	0.129705
72	0.130465
73	0.131109
74	0.131030
75	0.131344
76	0.131925
77	0.131601
78	0.131371
79	0.131820
80	0.131565
81	0.130583
82	0.130793
83	0.130889
84	0.129882
85	0.129364
86	0.129416
87	0.128523
88	0.127452
89	0.127415
90	0.126764
91	0.125383
92	0.124752
93	0.123920
94	0.122240
95	0.121119
96	0.120552
97	0.119242
98	0.118232
99	0.117885
100	0.116533
101	0.114523
102	0.113605
103	0.113252
104	0.113165
105	0.114657
106	0.116137
107	0.116348
108	0.116398
109	0.116359
110	0.115111
111	0.113472

==> lt-reg.dat <==
0	0.04709
1	0.04701
2	0.04697
3	0.04698
4	0.04701
5	0.0471
6	0.04731
7	0.0475
8	0.04756
9	0.04753
10	0.04746
11	0.04739
12	0.04738
13	0.04742
14	0.04743
15	0.04744
16	0.04749
17	0.04742
18	0.04721
19	0.04708
20	0.04708
21	0.04718
22	0.04736
23	0.04754
24	0.04766
25	0.04771
26	0.04767
27	0.04756
28	0.04747
29	0.04745
30	0.04752
31	0.04757
32	0.04755
33	0.04748
34	0.04742
35	0.0474
36	0.04738
37	0.04731
38	0.04721
39	0.04718
40	0.04721
41	0.04723
42	0.04722
43	0.0472
44	0.0472
45	0.04722
46	0.0473
47	0.04739
48	0.0474
49	0.04743
50	0.04749
51	0.04747
52	0.04743
53	0.0475
54	0.04762
55	0.04742
56	0.04645
57	0.0448
58	0.04252
59	0.03948
60	0.036
61	0.03677
62	0.0443
63	0.0534
64	0.05979
65	0.06319
66	0.06476
67	0.06533
68	0.0655
69	0.06556
70	0.06565
71	0.06569
72	0.06565
73	0.06557
74	0.06548
75	0.06535
76	0.06524
77	0.06524
78	0.06531
79	0.0654
80	0.0655
81	0.06552
82	0.06546
83	0.06536
84	0.06529
85	0.06527
86	0.0653
87	0.06533
88	0.06532
89	0.06534
90	0.06532
91	0.06526
92	0.06522
93	0.06527
94	0.06541
95	0.06554
96	0.06548
97	0.06534
98	0.06526
99	0.06523
100	0.06532
101	0.06539
102	0.06538
103	0.06533
104	0.06534
105	0.06537
106	0.06546
107	0.06552
108	0.06552
109	0.06553
110	0.06555
111	0.06554
112	0.06549
113	0.06546
114	0.06542
115	0.0654
116	0.06541
117	0.06546
118	0.06554
119	0.0656
120	0.06561

==> sim-0.dat <==
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.	1.444
4.1000000000000005	1.442
4.1000000000000005	1.442
4.	1.445
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.	1.445
4.1000000000000005	1.442
4.1000000000000005	1.442
4.2	1.44
4.1000000000000005	1.442
4.	1.446
4.1000000000000005	1.442
4.2	1.44
4.1000000000000005	1.442
4.	1.446
4.	1.446
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.	1.446
4.2	1.44
4.1000000000000005	1.442
4.2	1.44
4.1000000000000005	1.442
4.2	1.44
4.1000000000000005	1.442
4.2	1.44
4.1000000000000005	1.442
4.	1.445
4.2	1.44
4.1000000000000005	1.442
4.	1.446
4.1000000000000005	1.442
4.1000000000000005	1.442
4.1000000000000005	1.442
4.	1.446
4.1000000000000005	1.442
4.	1.445
4.	1.446
4.	1.446
4.	1.446
4.2	1.44
4.2	1.44

==> sim-10.dat <==
4.1000000000000005	1.445
4.1000000000000005	1.445
4.2	1.442
4.	1.442
4.1000000000000005	1.442
4.	1.451
3.7	1.432
4.1000000000000005	1.434
4.1000000000000005	1.438
4.	1.449
4.	1.442
4.	1.445
4.1000000000000005	1.44
4.	1.439
4.2	1.441
4.1000000000000005	1.442
4.2	1.438
4.1000000000000005	1.441
4.2	1.441
4.1000000000000005	1.442
4.1000000000000005	1.44
4.1000000000000005	1.447
4.2	1.446
4.4	1.426
4.1000000000000005	1.44
4.	1.438
4.2	1.442
4.1000000000000005	1.447
4.2	1.442
4.	1.448
4.1000000000000005	1.446
4.	1.439
4.2	1.439
4.1000000000000005	1.438
4.1000000000000005	1.437
4.2	1.437
4.	1.446
4.1000000000000005	1.436
4.	1.446
4.1000000000000005	1.44
4.1000000000000005	1.443
4.1000000000000005	1.449
4.2	1.439
4.	1.445
4.	1.446
4.1000000000000005	1.446
4.1000000000000005	1.444
4.2	1.441
4.2	1.439
4.2	1.439

==> sim-100.dat <==
27.1	1.3359999999999999
4.4	1.416
6.2	1.3699999999999999
3.1	1.46
2.7	1.4869999999999999
4.1000000000000005	1.432
4.3	1.463
4.4	1.462
2.8000000000000003	1.3539999999999999
4.3	1.414
4.6000000000000005	1.4829999999999999
3.6	1.475
1.6	1.507
4.6000000000000005	1.401
4.3	1.451
10.3	1.339
4.4	1.466
4.7	1.398
5.300000000000001	1.384
4.4	1.418
4.7	1.468
4.7	1.404
4.5	1.4769999999999999
4.6000000000000005	1.393
10.3	1.351
4.5	1.403
4.3	1.482
4.3	1.47
4.3	1.438
4.2	1.44
4.7	1.4789999999999999
4.5	1.407
4.2	1.437
4.800000000000001	1.4929999999999999
4.3	1.429
5.9	1.506
7.	1.3579999999999999
4.2	1.447
4.3	1.459
3.9000000000000004	1.515
4.2	1.427
5.2	1.517
4.3	1.434
4.3	1.463
6.9	1.3599999999999999
4.3	1.458
4.6000000000000005	1.391
5.	1.39
4.6000000000000005	1.4649999999999999
5.	1.486
